Kalyna Block Cipher: From Design Space Exploration to ASIC Design

The Kalyna block cipher is a Ukrainian cryptography standard, selected through a national competition held between 2007 and 2010 and approved in 2015. Although its software implementations have been introduced, hardware-efficient implementations of the algorithm, i.e., accelerators, do not exist. In this paper, we explore various design architectures to implement its encryption, decryption, and unified encryption/decryption functions, considering the trade-off between area and latency. We present hardware reduction techniques and introduce alternative designs with low area, latency, and energy consumption, targeting an application-specific integrated circuit (ASIC). We present hardware-efficient designs that include countermeasures against side-channel analysis (SCA) and fault injection (FI) attacks, such as hiding, masking, and duplication techniques. We validate these implementations in a 65\;nm ASIC chip. Experimental results confirm the need for alternative designs that explore the design search space for different requirements. The proposed architectures enable hiding the power SCA leakage by randomizing the execution of operations, and the temporal duplication in designs with countermeasures against the SCA attacks can mitigate the FI attacks. The functionality of the ASIC test chip, including various Kalyna designs, is validated through measurements.

==> shmoo_plot/shmoo.tsv <==
AES
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	FAIL	120	340	600	880	1050	1160	1200	-	-
						Iavg VDD	22	mA
						Iavg VDDPST	602	uA

SHA256
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	40	220	370	530	690	830	950	1020	-
						Iavg VDD	29	mA
						Iavg VDDPST	524	uA

Kalyna LP
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	40	120	230	330	440	540	630	730	800
						Iavg VDD	20	mA
						Iavg VDDPST	276	uA

Kalyna HS
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	50	110	200	310	410	500	580	660	720
						Iavg VDD	40	mA
						Iavg VDDPST	273	uA

Kalyna HS ENC
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	100	240	400	580	790	920	1020	1090	-
						Iavg VDD	59	mA
						Iavg VDDPST	576	uA

Kalyna Secure 2
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	30	80	150	240	320	420	490	550	610
						Iavg VDD	11	mA
						Iavg VDDPST	259	uA

Kalyna Kupyna
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	50	140	260	380	520	640	750	860	940
						Iavg VDD	37	mA
						Iavg VDDPST	352	uA

Kupyna LP
Core Voltage	0.60	0.70	0.80	0.90	1.00	1.10	1.20	1.30	1.40	1.50
Max Freq MHz	-	70	160	280	390	510	610	690	770	830
						Iavg VDD	44	mA
						Iavg VDDPST	336	uA

==> shmoo_plot/shmoo.yaml <==
AES:
  max_freq_mhz:
    "0.7": 120
    "0.8": 340
    "0.9": 600
    "1.0": 880
    "1.1": 1050
    "1.2": 1160
    "1.3": 1200
    "1.4": null
SHA256:
  max_freq_mhz:
    "0.7": 40
    "0.8": 220
    "0.9": 370
    "1.0": 530
    "1.1": 690
    "1.2": 830
    "1.3": 950
    "1.4": 1020
Kalyna LP:
  max_freq_mhz:
    "0.7": 40
    "0.8": 120
    "0.9": 230
    "1.0": 330
    "1.1": 440
    "1.2": 540
    "1.3": 630
    "1.4": 730
Kalyna HS:
  max_freq_mhz:
    "0.7": 50
    "0.8": 110
    "0.9": 200
    "1.0": 310
    "1.1": 410
    "1.2": 500
    "1.3": 580
    "1.4": 660
Kalyna HS ENC:
  max_freq_mhz:
    "0.7": 100
    "0.8": 240
    "0.9": 400
    "1.0": 580
    "1.1": 790
    "1.2": 920
    "1.3": 1020
    "1.4": 1090
Kalyna Secure 2:
  max_freq_mhz:
    "0.7": 30
    "0.8": 80
    "0.9": 150
    "1.0": 240
    "1.1": 320
    "1.2": 420
    "1.3": 490
    "1.4": 550
Kalyna Kupyna:
  max_freq_mhz:
    "0.7": 50
    "0.8": 140
    "0.9": 260
    "1.0": 380
    "1.1": 520
    "1.2": 640
    "1.3": 750
    "1.4": 860
Kupyna LP:
  max_freq_mhz:
    "0.7": 70
    "0.8": 160
    "0.9": 280
    "1.0": 390
    "1.1": 510
    "1.2": 610
    "1.3": 690
    "1.4": 770


==> table/freqs.csv <==
Block,	Max Freq Measured, Max Freq SDC
AES,	1080,	800
SHA-256,	780,	500
Kalyna LP,	500,	308
Kalyna HS,	450,	308
Kalyna HS ENC,	790,	666
Kalyna Secure 2,	390,	308
Kalyna-Kupyna,	570,	400
Kupyna LP,	550,	400
